DEIMOS spectroscopy of $z=6$ protocluster candidate in COSMOS -- A massive protocluster embedded in a large scale structure?

We present the results of our Keck/DEIMOS spectroscopic follow-up of candidate galaxies of i-band-dropout protocluster candidate galaxies at $z\sim6$ in the COSMOS field. We securely detect Lyman-$\alpha$ emission lines in 14 of the 30 objects targeted, 10 of them being at $z=6$ with a signal-to-noise ratio of $5-20$, the remaining galaxies are either non-detections or interlopers with redshift too different from $z=6$ to be part of the protocluster. The 10 galaxies at $z\approx6$ make the protocluster one of the riches at $z>5$. The emission lines exhibit asymmetric profiles with high skewness values ranging from 2.87 to 31.75, with a median of 7.37. This asymmetry is consistent with them being Ly$\alpha$, resulting in a redshift range of $z=5.85-6.08$. Using the spectroscopic redshifts, we re-calculate the overdensity map for the COSMOS field and find the galaxies to be in a significant overdensity at the $4\sigma$ level, with a peak overdensity of $\delta=11.8$ (compared to the previous value of $\delta=9.2$). The protocluster galaxies have stellar masses derived from Bagpipes SED fits of $10^{8.29}-10^{10.28} \rm \,M_{\rm \odot}$ and star formation rates of $2-39\,\rm M_{\rm \odot}\rm\,yr^{-1}$, placing them on the main sequence at this epoch. Using a stellar-to-halo-mass relationship, we estimate the dark matter halo mass of the most massive halo in the protocluster to be $\sim 10^{12}\rm M_{\rm \odot}$. By comparison with halo mass evolution tracks from simulations, the protocluster is expected to evolve into a Virgo- or Coma-like cluster in the present day.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
